Joint Routing, Resource Allocation, and Energy Optimization for Integrated Access and Backhaul with Open RAN

As networks evolve towards 6G, Mobile Network Operators (MNOs) must accommodate diverse requirements and at the same time manage rising energy consumption. Integrated Access and Backhaul (IAB) networks facilitate dense cellular deployments with reduced infrastructure complexity. However, the multi-hop wireless backhauling in IAB networks necessitates proper routing and resource allocation decisions to meet the performance requirements. At the same time, cell densification makes energy optimization crucial. This paper addresses the joint optimization of routing and resource allocation in IAB networks through two distinct objectives: energy minimization and throughput maximization. We develop a novel capacity model that links power levels to achievable data rates. We propose two practical large-scale approaches to solve the optimization problems and leverage the closed-loop control framework introduced by the Open Radio Access Network (O-RAN) architecture to integrate the solutions. The approaches are evaluated on diverse scenarios built upon open data of two months of traffic collected by network operators in the city of Milan, Italy. Results show that the proposed approaches effectively reduces number of activated nodes to save energy and achieves approximately 100 Mbps of minimum data rate per User Equipment (UE) during peak hours of the day using spectrum within the Frequency Range (FR) 3, or upper midband. The results validate the practical applicability of our framework for next-generation IAB network deployment and optimization.

==> data/milano_6064_call.csv <==
time,call-in
0,0.06788235239609236
1,0.0
2,0.011920687667204527
3,0.01734896374179986
4,0.04721661610230065
5,0.09587451231311131
6,0.23219368826105619
7,0.5120973583780559
8,0.754553776375287
9,0.8640888624541205
10,0.926841635259843
11,0.8556492917301016
12,0.8067618205014583
13,0.7707041729686627
14,0.8382657400477489
15,0.8972399522522764
16,0.8583307343781806
17,0.7362912739687854
18,0.5531210541633151
19,0.350533326954702
20,0.240657551590513
21,0.182313820491738
22,0.14682230543713667
23,0.0888157802204261
24,0.05664372160289472
25,0.030486434465017434
26,0.007577408457718489
27,0.015197953203032064
28,0.041720232272351714
29,0.07297543551448668
30,0.2165432093667216
31,0.4131783244588578
32,0.7840029660027038
33,0.7894451049372115
34,0.9896712687770328
35,1.0
36,0.9377089254917687
37,0.9479508309368199
38,0.9030679617339108
39,0.8706219147022766
40,0.8295752950677682
41,0.6497651641750061
42,0.46971113662821146
43,0.3247531320758323
44,0.20299051465039247
45,0.18513531247574633
46,0.13758584092894263
47,0.1189653768114243
48,0.0798760849481285
49,0.016263996344742314
50,0.027203296616845306
51,0.020604528394865908
52,0.06176173912642877
53,0.12880959994935867
54,0.208034191976997
55,0.39189046362693664
56,0.5845111137012547
57,0.6767769549563379
58,0.8229951117916636
59,0.8539675196450717
60,0.7327621919445664
61,0.7812177319860084
62,0.7033943978571681
63,0.7487686103455153
64,0.7901714043159551
65,0.6112360112243953
66,0.45133038600791775
67,0.3546440882519842
68,0.2445414819310967
69,0.17486164374903068
70,0.15620459079947388
71,0.09532255614584659
72,0.06841965250284648
73,0.017076809537137673
74,0.015476159853828983
75,0.015639577190384196
76,0.02693454067629228
77,0.10178797077063559
78,0.20505496540225293
79,0.40714547859812417
80,0.5874691132623187
81,0.7135157952272393
82,0.7545937147833213
83,0.7964712381978521
84,0.7884189776012553
85,0.7397950197568381
86,0.7388127984564369
87,0.7776554068722656
88,0.9009394141478242
89,0.7683203904206033
90,0.5942954289773448
91,0.3743461656483713
92,0.2794924460476724
93,0.18013852857398097
94,0.16260119775614792
95,0.1105015617475483
96,0.08104459491993693
97,0.03834518626229285
98,0.011705525951186055
99,0.025087799896949065
100,0.039584996830975515
101,0.08858287292071124
102,0.22016992075762856
103,0.447224229572847
104,0.5988306203951047
105,0.6329909542494757
106,0.780072402798232
107,0.7929378372256556
108,0.7891054829642213
109,0.773898799697087
110,0.7618057233321045
111,0.7315004758370715
112,0.8245862736338362
113,0.6220423379901631
114,0.47714112039277456
115,0.39077490910874074
116,0.23784158869790256
117,0.21577428468654722
118,0.16036697407025005
119,0.12346907719586186
120,0.07104513165989834
121,0.0340245505958512
122,0.035952824682741163
123,0.02860095538141328
124,0.031792900685809485
125,0.08248809098523693
126,0.19370912222254527
127,0.19977371650001305
128,0.3157618026361215
129,0.4269187157935111
130,0.45940529459477136
131,0.5548098547610435
132,0.5280850824207989
133,0.5020043079006911
134,0.5648950553075609
135,0.6095232505992
136,0.6147025001401508
137,0.4710704256110372
138,0.3887786506636818
139,0.3473891923369257
140,0.22319152226229189
141,0.21315845192900942
142,0.20625598130630238
143,0.13349345270602753
144,0.10310376475547359
145,0.035743822353762826
146,0.0433598762573602
147,0.030728155457078812
148,0.03681589955522369
149,0.0472905898721924
150,0.0899645314350686
151,0.1474187129732556
152,0.26599235335280813
153,0.3572248478446725
154,0.4590853892103974
155,0.44632922749519266
156,0.4429760477323317
157,0.45556388595285485
158,0.4302619057375116
159,0.5350263782716512
160,0.622841942365161
161,0.49209763194588696
162,0.5241353142424893
163,0.40523310015413455
164,0.3321090230578448
165,0.2508265206558252
166,0.19126912466193144
167,0.12652004577071038


==> data/ue_calls.csv <==
time,call-in
0,0.029604121525941073
1,0.0323529551452497
2,0.021993005655906776
3,0.01878752352495576
4,0.044078678853837684
5,0.05437426421494928
6,0.20292137401472196
7,0.6881458084445984
8,0.9296516361607993
9,1.0000000000000002
10,0.9489225039380673
11,0.993877832785381
12,0.9681965546738338
13,0.8433748272441106
14,0.9831107370686389
15,0.9957639888284457
16,0.9846860549596346
17,0.9361664285715299
18,0.6455819180140173
19,0.4616957460427401
20,0.3514789556859751
21,0.16420476369293077
22,0.12328902164421823
23,0.0714327601234381
24,0.05930261541007522
25,0.05870750146425619
26,0.030858889372223662
27,0.018906211491764073
28,0.040418578963716374
29,0.04851740904897186
30,0.23429150245455385
31,0.5925724383257776
32,0.8349623600327013
33,0.9235809950917517
34,0.9580020799623238
35,0.9442764032729967
36,0.9453664313481888
37,0.9005881965976557
38,0.8602988984104962
39,0.894893412186428
40,0.9498172669166234
41,0.8533843504276923
42,0.6966300207993493
43,0.44156397938824093
44,0.34563272757120683
45,0.26574782867513785
46,0.155723892833779
47,0.1734293628065886
48,0.10830941770439403
49,0.05865920527421376
50,0.06590075145118435
51,0.024439483444967686
52,0.04397494081506794
53,0.04882464047308712
54,0.12883833371981493
55,0.4920100921124078
56,0.7724318138323607
57,0.9020298004380838
58,0.878082334411951
59,0.879296448064037
60,0.8509147883601959
61,0.7159759874157587
62,0.7875917858272675
63,0.7849575217242102
64,0.7977105826174488
65,0.774807588212435
66,0.5987288199029266
67,0.38342601987773367
68,0.25391266631723214
69,0.16878964226864102
70,0.0969071052582045
71,0.06375046890679842
72,0.07104657410747955
73,0.03286053199121105
74,0.02
75,0.028499865655802294
76,0.021924534372910462
77,0.037449776720422524
78,0.16901759753956333
79,0.5933988400024656
80,0.8073116837918416
81,0.8298214585050426
82,0.9983403165919484
83,0.9874571356641058
84,0.9631545775226263
85,0.8917801910074094
86,0.8914498007794216
87,0.9122887444949612
88,0.8963768007083873
89,0.8319166901778108
90,0.6653181325308481
91,0.47506623676535326
92,0.3734845580054542
93,0.21397444573571056
94,0.1371486789625528
95,0.13589824156037686
96,0.05905266793441045
97,0.06789485565435904
98,0.05907034928182372
99,0.0662293631096387
100,0.06832077022783725
101,0.04089032495665943
102,0.1750537344930847
103,0.4962012952291262
104,0.7395171315109812
105,0.8170830937595795
106,0.8333120151546243
107,0.8638128653739037
108,0.8844386568915538
109,0.765150768282667
110,0.8437230342191815
111,0.7627066112783052
112,0.8667496596859231
113,0.7569996465440254
114,0.6034412823963888
115,0.3585883098471213
116,0.20156579963818563
117,0.24929296885362948
118,0.13397863355885203
119,0.12627982814520664
120,0.10606614816870902
121,0.11743061678442654
122,0.1204140368424412
123,0.11718649723832117
124,0.08533514916296459
125,0.02
126,0.06506754308468199
127,0.19002754246011144
128,0.36167480852415945
129,0.4779597351074612
130,0.7170004898100937
131,0.569568645684907
132,0.5520806941267548
133,0.5274347207191293
134,0.6077484747345114
135,0.7924510987122785
136,0.7474310172949724
137,0.7111354809140905
138,0.6142925773541618
139,0.4214673466658946
140,0.33296934945138384
141,0.24372691464808074
142,0.23682898770107427
143,0.177189730762132
144,0.15359503116589857
145,0.140803562534149
146,0.09404151629474444
147,0.12556441714526334
148,0.08855217093145959
149,0.012258668195331335
150,0.0420035423981965
151,0.1368374972322126
152,0.29625558179249295
153,0.45147532810381186
154,0.6615655409584882
155,0.6440347237455823
156,0.5128554322290411
157,0.5091731110161689
158,0.669542254120969
159,0.8128517492348963
160,0.7693832290509964
161,0.8319460279086789
162,0.555523233773363
163,0.34765855661721606
164,0.18430783953303895
165,0.14645017914188346
166,0.09023090777616649
167,0.027799951256201064

